Solution of heliospheric propagation: unveiling the local interstellar spectra of cosmic ray species

Local interstellar spectra (LIS) for protons, helium and antiprotons are built using the most recent experimental results combined with the state-of-the-art models for propagation in the Galaxy and heliosphere. Two propagation packages, GALPROP and HelMod, are combined to provide a single framework that is run to reproduce direct measurements of cosmic ray (CR) species at different modulation levels and at both polarities of the solar magnetic field. To do so in a self-consistent way, an iterative procedure was developed, where the GALPROP LIS output is fed into HelMod that provides modulated spectra for specific time periods of selected experiments to compare with the data; the HelMod parameters optimization is performed at this stage and looped back to adjust the LIS using the new GALPROP run. The parameters were tuned with the maximum likelihood procedure using an extensive data set of proton spectra from 1997-2015. The proposed LIS accommodate both the low energy interstellar CR spectra measured by Voyager 1 and the high energy observations by BESS, Pamela, AMS-01, and AMS-02 made from the balloons and near-Earth payloads; it also accounts for Ulysses counting rate features measured out of the ecliptic plane. The found solution is in a good agreement with proton, helium, and antiproton data by AMS-02, BESS, and PAMELA in the whole energy range.

==> TABLE_Antiprotons_R.txt <==
# Rigidity [GV], Modulated Spectrum [(m^2 s sr GV)^{-1}], LIS
4.333e-02 1.214e-05
4.482e-02 1.571e-05
4.636e-02 1.750e-05
4.796e-02 1.894e-05
4.961e-02 2.037e-05
5.132e-02 2.189e-05
5.308e-02 2.351e-05
5.491e-02 2.526e-05
5.680e-02 2.715e-05
5.876e-02 2.918e-05
6.078e-02 3.136e-05
6.288e-02 3.372e-05
6.504e-02 3.627e-05
6.729e-02 3.902e-05
6.960e-02 4.199e-05
7.200e-02 4.519e-05
7.448e-02 4.865e-05
7.705e-02 5.239e-05
7.971e-02 5.643e-05
8.246e-02 6.080e-05
8.530e-02 6.552e-05
8.824e-02 7.064e-05
9.128e-02 7.617e-05
9.443e-02 8.215e-05
9.769e-02 8.863e-05
1.010e-01 9.564e-05
1.045e-01 1.032e-04
1.081e-01 1.114e-04
1.118e-01 1.203e-04
1.157e-01 1.300e-04
1.197e-01 1.404e-04
1.238e-01 1.518e-04
1.281e-01 1.640e-04
1.326e-01 1.773e-04
1.372e-01 1.918e-04
1.419e-01 2.074e-04
1.468e-01 2.243e-04
1.519e-01 2.426e-04
1.572e-01 2.624e-04
1.626e-01 2.839e-04
1.682e-01 3.072e-04
1.741e-01 3.323e-04
1.801e-01 3.595e-04
1.864e-01 3.890e-04
1.929e-01 4.208e-04
1.996e-01 4.552e-04
2.065e-01 4.923e-04
2.137e-01 5.324e-04
2.212e-01 5.757e-04
2.289e-01 6.224e-04
2.369e-01 6.727e-04
2.452e-01 7.269e-04
2.538e-01 7.852e-04
2.627e-01 8.481e-04
2.719e-01 9.156e-04
2.814e-01 9.882e-04
2.913e-01 1.066e-03
3.016e-01 1.149e-03
3.123e-01 1.239e-03
3.233e-01 1.335e-03
3.348e-01 1.439e-03
3.466e-01 1.549e-03
3.590e-01 1.667e-03
3.718e-01 1.794e-03
3.851e-01 1.929e-03
3.988e-01 2.073e-03
4.132e-01 2.227e-03
4.280e-01 2.392e-03
4.435e-01 2.568e-03
4.596e-01 2.755e-03
4.763e-01 2.955e-03
4.937e-01 3.169e-03
5.117e-01 3.397e-03
5.306e-01 3.640e-03
5.501e-01 3.900e-03
5.705e-01 4.178e-03
5.918e-01 4.475e-03
6.139e-01 4.793e-03
6.370e-01 5.133e-03
6.611e-01 5.498e-03
6.863e-01 5.890e-03
7.126e-01 6.310e-03
7.400e-01 6.762e-03
7.687e-01 7.248e-03
7.987e-01 7.771e-03
8.301e-01 8.334e-03
8.629e-01 8.941e-03
8.974e-01 9.593e-03
9.335e-01 1.029e-02
9.713e-01 1.104e-02
1.011e+00 1.185e-02
1.052e+00 1.272e-02
1.096e+00 1.364e-02
1.142e+00 1.462e-02
1.191e+00 1.565e-02
1.242e+00 1.674e-02
1.296e+00 1.787e-02
1.353e+00 1.905e-02
1.413e+00 2.026e-02
1.476e+00 2.149e-02
1.543e+00 2.273e-02
1.613e+00 2.396e-02
1.688e+00 2.517e-02
1.767e+00 2.634e-02
1.851e+00 2.744e-02
1.940e+00 2.846e-02
2.034e+00 2.937e-02
2.134e+00 3.016e-02
2.240e+00 3.080e-02
2.353e+00 3.128e-02
2.473e+00 3.158e-02
2.600e+00 3.169e-02
2.736e+00 3.161e-02
2.880e+00 3.133e-02
3.033e+00 3.086e-02
3.197e+00 3.019e-02
3.371e+00 2.935e-02
3.557e+00 2.833e-02
3.755e+00 2.717e-02
3.966e+00 2.589e-02
4.192e+00 2.450e-02
4.432e+00 2.302e-02
4.689e+00 2.150e-02
4.963e+00 1.994e-02
5.256e+00 1.838e-02
5.569e+00 1.683e-02
5.903e+00 1.531e-02
6.260e+00 1.384e-02
6.641e+00 1.245e-02
7.049e+00 1.112e-02
7.484e+00 9.892e-03
7.950e+00 8.746e-03
8.448e+00 7.693e-03
8.981e+00 6.734e-03
9.550e+00 5.867e-03
1.015e+01 5.089e-03
1.081e+01 4.396e-03
1.150e+01 3.783e-03
1.225e+01 3.242e-03
1.304e+01 2.770e-03
1.390e+01 2.358e-03
1.481e+01 2.002e-03
1.578e+01 1.694e-03
1.682e+01 1.430e-03
1.794e+01 1.204e-03
1.913e+01 1.012e-03
2.041e+01 8.489e-04
2.178e+01 7.103e-04
2.324e+01 5.932e-04
2.480e+01 4.945e-04
2.648e+01 4.115e-04
2.827e+01 3.419e-04
3.018e+01 2.837e-04
3.223e+01 2.350e-04
3.442e+01 1.944e-04
3.677e+01 1.607e-04
3.928e+01 1.326e-04
4.197e+01 1.094e-04
4.484e+01 9.017e-05
4.792e+01 7.423e-05
5.121e+01 6.106e-05
5.473e+01 5.019e-05
5.849e+01 4.123e-05
6.252e+01 3.385e-05
6.683e+01 2.777e-05
7.145e+01 2.277e-05
7.639e+01 1.867e-05
8.167e+01 1.529e-05
8.732e+01 1.253e-05
9.337e+01 1.025e-05
9.984e+01 8.395e-06
1.067e+02 6.868e-06
1.141e+02 5.616e-06
1.221e+02 4.591e-06
1.305e+02 3.752e-06
1.396e+02 3.065e-06
1.493e+02 2.503e-06
1.597e+02 2.044e-06
1.708e+02 1.668e-06
1.827e+02 1.361e-06
1.955e+02 1.110e-06
2.091e+02 9.053e-07
2.237e+02 7.380e-07
2.392e+02 6.015e-07
2.559e+02 4.900e-07
2.738e+02 3.992e-07
2.929e+02 3.250e-07
3.133e+02 2.646e-07
3.352e+02 2.154e-07
3.586e+02 1.753e-07
3.836e+02 1.426e-07
4.104e+02 1.160e-07
4.391e+02 9.438e-08
4.698e+02 7.675e-08
5.026e+02 6.240e-08
5.377e+02 5.072e-08
5.753e+02 4.122e-08
6.155e+02 3.350e-08
6.585e+02 2.722e-08
7.046e+02 2.211e-08
7.538e+02 1.796e-08
8.065e+02 1.458e-08
8.629e+02 1.184e-08
9.233e+02 9.614e-09
9.878e+02 7.803e-09
1.056e+03 6.332e-09
1.130e+03 5.137e-09
1.209e+03 4.167e-09
1.294e+03 3.379e-09
1.385e+03 2.740e-09
1.482e+03 2.221e-09
1.585e+03 1.799e-09
1.696e+03 1.457e-09
1.815e+03 1.180e-09
1.942e+03 9.558e-10
2.078e+03 7.734e-10
2.223e+03 6.256e-10
2.379e+03 5.057e-10
2.545e+03 4.087e-10
2.723e+03 3.300e-10
2.914e+03 2.664e-10
3.118e+03 2.148e-10
3.336e+03 1.732e-10
3.570e+03 1.394e-10
3.820e+03 1.122e-10
4.087e+03 9.020e-11
4.373e+03 7.242e-11
4.679e+03 5.808e-11
5.007e+03 4.652e-11
5.357e+03 3.720e-11
5.732e+03 2.970e-11
6.133e+03 2.367e-11
6.562e+03 1.883e-11
7.022e+03 1.495e-11
7.513e+03 1.184e-11
8.039e+03 9.354e-12
8.602e+03 7.368e-12
9.204e+03 5.785e-12
9.848e+03 4.527e-12
1.053e+04 3.529e-12
1.127e+04 2.740e-12
1.206e+04 2.117e-12
1.290e+04 1.628e-12
1.381e+04 1.245e-12
1.477e+04 9.463e-13
1.581e+04 7.143e-13
1.692e+04 5.352e-13
1.810e+04 3.977e-13
1.937e+04 2.928e-13
2.072e+04 2.134e-13
2.218e+04 1.538e-13
2.373e+04 1.094e-13
2.539e+04 7.681e-14
2.717e+04 5.305e-14
2.907e+04 3.600e-14
3.110e+04 2.395e-14
3.328e+04 1.558e-14
3.561e+04 9.879e-15
3.810e+04 6.082e-15
4.077e+04 3.620e-15
4.363e+04 2.072e-15
4.668e+04 1.132e-15
4.995e+04 5.867e-16
5.344e+04 2.847e-16
5.719e+04 1.277e-16
6.119e+04 5.200e-17
6.547e+04 1.871e-17
7.006e+04 5.734e-18
7.496e+04 1.413e-18
8.021e+04 2.553e-19
8.582e+04 2.846e-20
9.183e+04 1.351e-21
9.826e+04 1.102e-23
1.051e+05 4.036e-26


==> TABLE_Helium_R.txt <==
# Rigidityd Spectrum [(m^2 s sr GV)^{-1}], LIS
8.634e-02 2.144e+01
8.932e-02 2.621e+01
9.239e-02 2.808e+01
9.557e-02 2.945e+01
9.886e-02 3.076e+01
1.022e-01 3.211e+01
1.057e-01 3.351e+01
1.094e-01 3.498e+01
1.132e-01 3.651e+01
1.171e-01 3.812e+01
1.211e-01 3.979e+01
1.253e-01 4.155e+01
1.296e-01 4.338e+01
1.340e-01 4.530e+01
1.387e-01 4.731e+01
1.434e-01 4.941e+01
1.484e-01 5.161e+01
1.535e-01 5.392e+01
1.588e-01 5.633e+01
1.643e-01 5.885e+01
1.699e-01 6.149e+01
1.758e-01 6.425e+01
1.819e-01 6.714e+01
1.881e-01 7.017e+01
1.946e-01 7.333e+01
2.014e-01 7.663e+01
2.083e-01 8.009e+01
2.155e-01 8.370e+01
2.229e-01 8.746e+01
2.306e-01 9.140e+01
2.386e-01 9.550e+01
2.469e-01 9.977e+01
2.554e-01 1.042e+02
2.642e-01 1.088e+02
2.734e-01 1.136e+02
2.828e-01 1.186e+02
2.926e-01 1.238e+02
3.027e-01 1.291e+02
3.132e-01 1.347e+02
3.241e-01 1.404e+02
3.353e-01 1.463e+02
3.470e-01 1.524e+02
3.590e-01 1.586e+02
3.715e-01 1.650e+02
3.844e-01 1.715e+02
3.978e-01 1.782e+02
4.116e-01 1.850e+02
4.260e-01 1.919e+02
4.408e-01 1.989e+02
4.562e-01 2.061e+02
4.722e-01 2.133e+02
4.887e-01 2.207e+02
5.058e-01 2.281e+02
5.235e-01 2.355e+02
5.419e-01 2.431e+02
5.609e-01 2.506e+02
5.807e-01 2.583e+02
6.011e-01 2.660e+02
6.224e-01 2.738e+02
6.444e-01 2.816e+02
6.672e-01 2.895e+02
6.909e-01 2.974e+02
7.155e-01 3.052e+02
7.410e-01 3.129e+02
7.675e-01 3.207e+02
7.950e-01 3.287e+02
8.235e-01 3.369e+02
8.532e-01 3.437e+02
8.840e-01 3.494e+02
9.161e-01 3.541e+02
9.494e-01 3.578e+02
9.840e-01 3.605e+02
1.020e+00 3.623e+02
1.057e+00 3.630e+02
1.096e+00 3.627e+02
1.137e+00 3.614e+02
1.179e+00 3.590e+02
1.223e+00 3.555e+02
1.270e+00 3.510e+02
1.318e+00 3.455e+02
1.368e+00 3.390e+02
1.420e+00 3.315e+02
1.475e+00 3.230e+02
1.532e+00 3.137e+02
1.592e+00 3.035e+02
1.655e+00 2.926e+02
1.720e+00 2.810e+02
1.789e+00 2.688e+02
1.861e+00 2.562e+02
1.936e+00 2.433e+02
2.016e+00 2.302e+02
2.099e+00 2.170e+02
2.187e+00 2.037e+02
2.279e+00 1.905e+02
2.376e+00 1.775e+02
2.478e+00 1.647e+02
2.585e+00 1.523e+02
2.699e+00 1.402e+02
2.818e+00 1.287e+02
2.945e+00 1.176e+02
3.078e+00 1.072e+02
3.219e+00 9.741e+01
3.369e+00 8.817e+01
3.527e+00 7.952e+01
3.694e+00 7.150e+01
3.872e+00 6.408e+01
4.060e+00 5.726e+01
4.260e+00 5.101e+01
4.472e+00 4.533e+01
4.697e+00 4.017e+01
4.937e+00 3.551e+01
5.191e+00 3.131e+01
5.462e+00 2.755e+01
5.750e+00 2.418e+01
6.057e+00 2.119e+01
6.384e+00 1.852e+01
6.733e+00 1.616e+01
7.104e+00 1.407e+01
7.500e+00 1.222e+01
7.923e+00 1.060e+01
8.373e+00 9.178e+00
8.854e+00 7.927e+00
9.368e+00 6.834e+00
9.916e+00 5.881e+00
1.050e+01 5.050e+00
1.112e+01 4.329e+00
1.179e+01 3.704e+00
1.250e+01 3.163e+00
1.327e+01 2.696e+00
1.408e+01 2.294e+00
1.495e+01 1.949e+00
1.588e+01 1.654e+00
1.688e+01 1.400e+00
1.795e+01 1.184e+00
1.908e+01 1.000e+00
2.030e+01 8.443e-01
2.160e+01 7.115e-01
2.300e+01 5.989e-01
2.449e+01 5.037e-01
2.608e+01 4.233e-01
2.778e+01 3.554e-01
2.961e+01 2.982e-01
3.156e+01 2.500e-01
3.364e+01 2.095e-01
3.587e+01 1.754e-01
3.826e+01 1.468e-01
4.082e+01 1.228e-01
4.355e+01 1.026e-01
4.647e+01 8.578e-02
4.960e+01 7.163e-02
5.295e+01 5.979e-02
5.653e+01 4.989e-02
6.036e+01 4.161e-02
6.446e+01 3.470e-02
6.884e+01 2.892e-02
7.353e+01 2.410e-02
7.855e+01 2.008e-02
8.393e+01 1.672e-02
8.967e+01 1.392e-02
9.582e+01 1.159e-02
1.024e+02 9.648e-03
1.094e+02 8.028e-03
1.169e+02 6.679e-03
1.250e+02 5.556e-03
1.336e+02 4.620e-03
1.428e+02 3.842e-03
1.527e+02 3.194e-03
1.633e+02 2.655e-03
1.746e+02 2.206e-03
1.867e+02 1.834e-03
1.996e+02 1.523e-03
2.135e+02 1.265e-03
2.283e+02 1.051e-03
2.441e+02 8.730e-04
2.611e+02 7.251e-04
2.793e+02 6.024e-04
2.987e+02 5.008e-04
3.195e+02 4.171e-04
3.417e+02 3.484e-04
3.655e+02 2.917e-04
3.910e+02 2.447e-04
4.182e+02 2.054e-04
4.473e+02 1.724e-04
4.785e+02 1.447e-04
5.119e+02 1.215e-04
5.476e+02 1.020e-04
5.858e+02 8.562e-05
6.267e+02 7.187e-05
6.704e+02 6.032e-05
7.172e+02 5.062e-05
7.673e+02 4.248e-05
8.209e+02 3.565e-05
8.782e+02 2.992e-05
9.396e+02 2.510e-05
1.005e+03 2.106e-05
1.075e+03 1.767e-05
1.150e+03 1.483e-05
1.231e+03 1.244e-05
1.317e+03 1.044e-05
1.409e+03 8.762e-06
1.507e+03 7.352e-06
1.613e+03 6.168e-06
1.725e+03 5.174e-06
1.846e+03 4.341e-06
1.975e+03 3.642e-06
2.113e+03 3.055e-06
2.261e+03 2.563e-06
2.419e+03 2.150e-06
2.589e+03 1.804e-06
2.770e+03 1.513e-06
2.964e+03 1.269e-06
3.171e+03 1.064e-06
3.393e+03 8.932e-07
3.630e+03 7.493e-07
3.884e+03 6.285e-07
4.156e+03 5.271e-07
4.447e+03 4.421e-07
4.758e+03 3.708e-07
5.091e+03 3.110e-07
5.447e+03 2.608e-07
5.829e+03 2.188e-07
6.236e+03 1.835e-07
6.673e+03 1.539e-07
7.140e+03 1.290e-07
7.640e+03 1.082e-07
8.174e+03 9.078e-08
8.746e+03 7.613e-08
9.359e+03 6.384e-08
1.001e+04 5.354e-08
1.071e+04 4.489e-08
1.146e+04 3.765e-08
1.226e+04 3.157e-08
1.312e+04 2.647e-08
1.404e+04 2.220e-08
1.502e+04 1.861e-08
1.607e+04 1.561e-08
1.720e+04 1.308e-08
1.840e+04 1.097e-08
1.969e+04 9.202e-09
2.107e+04 7.716e-09
2.255e+04 6.470e-09
2.412e+04 5.424e-09
2.581e+04 4.548e-09
2.762e+04 3.813e-09
2.955e+04 3.197e-09
3.162e+04 2.681e-09
3.384e+04 2.247e-09
3.621e+04 1.884e-09
3.874e+04 1.580e-09
4.145e+04 1.324e-09
4.436e+04 1.110e-09
4.746e+04 9.312e-10
5.078e+04 7.807e-10
5.434e+04 6.545e-10
5.814e+04 5.487e-10
6.221e+04 4.600e-10
6.657e+04 3.856e-10
7.123e+04 3.233e-10
7.621e+04 2.710e-10
8.155e+04 2.272e-10
8.726e+04 1.905e-10
9.336e+04 1.597e-10
9.990e+04 1.339e-10
1.068e+05 1.122e-10
1.143e+05 9.410e-11
1.223e+05 7.889e-11
1.309e+05 6.613e-11
1.401e+05 5.544e-11
1.499e+05 4.647e-11
1.604e+05 3.895e-11
1.716e+05 3.263e-11
1.836e+05 2.733e-11
1.965e+05 2.285e-11
2.102e+05 1.831e-11


==> TABLE_Protons_R.txt <==
# Rigidity [GV], Modulated Spectrum [(m^2 s sr GV)^{-1}], LIS
4.333e-02 2.971e+02
4.482e-02 3.772e+02
4.636e-02 4.101e+02
4.796e-02 4.325e+02
4.961e-02 4.531e+02
5.132e-02 4.738e+02
5.308e-02 4.953e+02
5.491e-02 5.178e+02
5.680e-02 5.414e+02
5.876e-02 5.660e+02
6.078e-02 5.919e+02
6.288e-02 6.190e+02
6.504e-02 6.474e+02
6.729e-02 6.772e+02
6.960e-02 7.085e+02
7.200e-02 7.412e+02
7.448e-02 7.756e+02
7.705e-02 8.117e+02
7.971e-02 8.495e+02
8.246e-02 8.893e+02
8.530e-02 9.309e+02
8.824e-02 9.747e+02
9.128e-02 1.020e+03
9.443e-02 1.068e+03
9.769e-02 1.119e+03
1.010e-01 1.172e+03
1.045e-01 1.227e+03
1.081e-01 1.286e+03
1.118e-01 1.347e+03
1.157e-01 1.411e+03
1.197e-01 1.477e+03
1.238e-01 1.548e+03
1.281e-01 1.621e+03
1.326e-01 1.698e+03
1.372e-01 1.778e+03
1.419e-01 1.861e+03
1.468e-01 1.948e+03
1.519e-01 2.039e+03
1.572e-01 2.134e+03
1.626e-01 2.232e+03
1.682e-01 2.334e+03
1.741e-01 2.440e+03
1.801e-01 2.550e+03
1.864e-01 2.663e+03
1.929e-01 2.780e+03
1.996e-01 2.901e+03
2.065e-01 3.025e+03
2.137e-01 3.152e+03
2.212e-01 3.283e+03
2.289e-01 3.416e+03
2.369e-01 3.553e+03
2.452e-01 3.691e+03
2.538e-01 3.832e+03
2.627e-01 3.975e+03
2.719e-01 4.120e+03
2.814e-01 4.265e+03
2.913e-01 4.411e+03
3.016e-01 4.557e+03
3.123e-01 4.703e+03
3.233e-01 4.849e+03
3.348e-01 4.992e+03
3.466e-01 5.134e+03
3.590e-01 5.273e+03
3.718e-01 5.408e+03
3.851e-01 5.539e+03
3.988e-01 5.665e+03
4.132e-01 5.785e+03
4.280e-01 5.899e+03
4.435e-01 6.006e+03
4.596e-01 6.104e+03
4.763e-01 6.194e+03
4.937e-01 6.274e+03
5.117e-01 6.343e+03
5.306e-01 6.402e+03
5.501e-01 6.449e+03
5.705e-01 6.483e+03
5.918e-01 6.504e+03
6.139e-01 6.512e+03
6.370e-01 6.505e+03
6.611e-01 6.484e+03
6.863e-01 6.447e+03
7.126e-01 6.395e+03
7.400e-01 6.328e+03
7.687e-01 6.244e+03
7.987e-01 6.145e+03
8.301e-01 6.030e+03
8.629e-01 5.900e+03
8.974e-01 5.755e+03
9.335e-01 5.595e+03
9.713e-01 5.422e+03
1.011e+00 5.237e+03
1.052e+00 5.039e+03
1.096e+00 4.830e+03
1.142e+00 4.612e+03
1.191e+00 4.385e+03
1.242e+00 4.153e+03
1.296e+00 3.917e+03
1.353e+00 3.681e+03
1.413e+00 3.447e+03
1.476e+00 3.216e+03
1.543e+00 2.989e+03
1.613e+00 2.769e+03
1.688e+00 2.556e+03
1.767e+00 2.351e+03
1.851e+00 2.154e+03
1.940e+00 1.966e+03
2.034e+00 1.789e+03
2.134e+00 1.621e+03
2.240e+00 1.463e+03
2.353e+00 1.316e+03
2.473e+00 1.180e+03
2.600e+00 1.054e+03
2.736e+00 9.393e+02
2.880e+00 8.337e+02
3.033e+00 7.377e+02
3.197e+00 6.509e+02
3.371e+00 5.726e+02
3.557e+00 5.024e+02
3.755e+00 4.396e+02
3.966e+00 3.838e+02
4.192e+00 3.342e+02
4.432e+00 2.904e+02
4.689e+00 2.518e+02
4.963e+00 2.178e+02
5.256e+00 1.880e+02
5.569e+00 1.620e+02
5.903e+00 1.392e+02
6.260e+00 1.194e+02
6.641e+00 1.022e+02
7.049e+00 8.735e+01
7.484e+00 7.444e+01
7.950e+00 6.331e+01
8.448e+00 5.372e+01
8.981e+00 4.548e+01
9.550e+00 3.842e+01
1.015e+01 3.239e+01
1.081e+01 2.725e+01
1.150e+01 2.288e+01
1.225e+01 1.918e+01
1.304e+01 1.605e+01
1.390e+01 1.341e+01
1.481e+01 1.119e+01
1.578e+01 9.325e+00
1.682e+01 7.762e+00
1.794e+01 6.455e+00
1.913e+01 5.364e+00
2.041e+01 4.454e+00
2.178e+01 3.696e+00
2.324e+01 3.065e+00
2.480e+01 2.541e+00
2.648e+01 2.105e+00
2.827e+01 1.744e+00
3.018e+01 1.444e+00
3.223e+01 1.196e+00
3.442e+01 9.902e-01
3.677e+01 8.195e-01
3.928e+01 6.781e-01
4.197e+01 5.610e-01
4.484e+01 4.641e-01
4.792e+01 3.839e-01
5.121e+01 3.175e-01
5.473e+01 2.625e-01
5.849e+01 2.171e-01
6.252e+01 1.795e-01
6.683e+01 1.484e-01
7.145e+01 1.226e-01
7.639e+01 1.014e-01
8.167e+01 8.382e-02
8.732e+01 6.927e-02
9.337e+01 5.725e-02
9.984e+01 4.731e-02
1.067e+02 3.909e-02
1.141e+02 3.230e-02
1.221e+02 2.669e-02
1.305e+02 2.205e-02
1.396e+02 1.821e-02
1.493e+02 1.505e-02
1.597e+02 1.243e-02
1.708e+02 1.027e-02
1.827e+02 8.483e-03
1.955e+02 7.007e-03
2.091e+02 5.787e-03
2.237e+02 4.780e-03
2.392e+02 3.948e-03
2.559e+02 3.261e-03
2.738e+02 2.694e-03
2.929e+02 2.226e-03
3.133e+02 1.840e-03
3.352e+02 1.523e-03
3.586e+02 1.262e-03
3.836e+02 1.049e-03
4.104e+02 8.731e-04
4.391e+02 7.275e-04
4.698e+02 6.067e-04
5.026e+02 5.061e-04
5.377e+02 4.223e-04
5.753e+02 3.523e-04
6.155e+02 2.940e-04
6.585e+02 2.453e-04
7.046e+02 2.047e-04
7.538e+02 1.708e-04
8.065e+02 1.425e-04
8.629e+02 1.189e-04
9.233e+02 9.921e-05
9.878e+02 8.277e-05
1.056e+03 6.905e-05
1.130e+03 5.761e-05
1.209e+03 4.806e-05
1.294e+03 4.010e-05
1.385e+03 3.345e-05
1.482e+03 2.791e-05
1.585e+03 2.328e-05
1.696e+03 1.942e-05
1.815e+03 1.620e-05
1.942e+03 1.351e-05
2.078e+03 1.127e-05
2.223e+03 9.406e-06
2.379e+03 7.846e-06
2.545e+03 6.545e-06
2.723e+03 5.460e-06
2.914e+03 4.554e-06
3.118e+03 3.799e-06
3.336e+03 3.169e-06
3.570e+03 2.643e-06
3.820e+03 2.204e-06
4.087e+03 1.839e-06
4.373e+03 1.534e-06
4.679e+03 1.279e-06
5.007e+03 1.067e-06
5.357e+03 8.901e-07
5.732e+03 7.424e-07
6.133e+03 6.192e-07
6.562e+03 5.164e-07
7.022e+03 4.307e-07
7.513e+03 3.592e-07
8.039e+03 2.996e-07
8.602e+03 2.499e-07
9.204e+03 2.084e-07
9.848e+03 1.738e-07
1.053e+04 1.449e-07
1.127e+04 1.209e-07
1.206e+04 1.008e-07
1.290e+04 8.410e-08
1.381e+04 7.014e-08
1.477e+04 5.850e-08
1.581e+04 4.878e-08
1.692e+04 4.068e-08
1.810e+04 3.393e-08
1.937e+04 2.829e-08
2.072e+04 2.360e-08
2.218e+04 1.968e-08
2.373e+04 1.641e-08
2.539e+04 1.368e-08
2.717e+04 1.141e-08
2.907e+04 9.519e-09
3.110e+04 7.938e-09
3.328e+04 6.619e-09
3.561e+04 5.520e-09
3.810e+04 4.603e-09
4.077e+04 3.838e-09
4.363e+04 3.201e-09
4.668e+04 2.669e-09
4.995e+04 2.226e-09
5.344e+04 1.856e-09
5.719e+04 1.547e-09
6.119e+04 1.290e-09
6.547e+04 1.076e-09
7.006e+04 8.974e-10
7.496e+04 7.482e-10
8.021e+04 6.239e-10
8.582e+04 5.202e-10
9.183e+04 4.337e-10
9.826e+04 3.609e-10
1.051e+05 2.844e-10

